DRFLOW: A Deep Research Benchmark for Personalized Workflow Prediction

Deep research (DR) systems are increasingly used for complex information-seeking tasks, but existing works mainly focus on generating reports and summaries. In contrast, many enterprise tasks instead require an agent to identify concrete workflows which is a sequence of action-steps. For example, rather than summarizing budgeting policies, an agent should be able to determine the steps needed to answer a question such as: "How do I request new headcount given a fixed budget?". Therefore, we introduce DRFLOW, a benchmark for evaluating personalized workflows predicted by agents from heterogeneous sources. Each task requires the agent to identify relevant evidence from scattered sources, then use that evidence to predict the correct action-step sequence for the user's task. DRFLOW contains 100 tasks across five domains, with 1,246 reference workflow steps grounded in more than 3,900 sources. We define seven diagnostic metrics covering factual grounding, step recovery, structural ordering, condition resolution, and personalization. We further present DRFLOW-Agent (DRFA), a workflow-oriented reference agent to predict personalized workflow. We show that although DRFA improves over strong baseline agents (upto 10.02% average F1 score), there is substantial room for improvement remains across these workflow metrics, indicating that predicting complete and correct personalized workflows remains a challenging frontier for deep research.

==> Prompts/precision_prompt_part_1.txt <==
You are evaluating whether a predicted workflow step semantically matches any ground truth (golden) workflow step.

## Matching Rules (precision-oriented - avoid false positives)
Match on **procedure intent**, not on wording. Ignore case-specific instance details (names, IDs, ticket numbers, dates, amounts, customer/vendor strings): those must neither force nor forbid a match.

To count as a match, the predicted step must:
- Address the **same primary obligation** as the golden step (what must be done, in what role/system context), not merely a related or upstream/downstream activity.
- Align on the **same decision or artifact class** when the golden step is conditional or produces a specific record/approval/output.

Reject `matched=true` when the prediction is only loosely related, a generic umbrella ("handle the case"), a prerequisite, a follow-up, merges two distinct golden obligations into one vague step, or differs in system/process family (e.g., intake vs ledger posting vs legal hold).

Reserve **high confidence (>=0.88)** only for clear same-procedure alignment; otherwise use `matched=false` or lower confidence.


==> Prompts/precision_prompt_part_2.txt <==
## Predicted Step
- Item: {pred_item}
- Title: {pred_title}
- Task: {pred_task}
- Description: {pred_desc}
- Subtask/Conditions: {pred_subtask if pred_subtask else 'None'}

## Golden Workflow Steps
{gold_steps_text}

## Instructions
Pick at most one best golden step. Use `matched=true` only if the predicted step would satisfy a reviewer that it is the **same** procedural beat as that golden step (ignoring instance-specific strings). If in doubt, prefer `matched=false`.
Return ONLY a valid JSON object (no other text):
{{
    "matched": true or false,
    "matched_gold_id": "<ID of the best matching golden step, e.g. WORKFLOW_STEP_1, or null if no match>",
    "matched_gold_title": "<title of matched golden step or null>",
    "confidence": <float 0.0-1.0>,
    "justification": "<brief explanation of why it matches or why no match was found>"
}}
